A finite element method for the surface Stokes problem

We consider a Stokes problem posed on a 2D surface embedded in a 3D domain. The equations describe an equilibrium, area-preserving tangential flow of a viscous surface fluid and serve as a model problem in the dynamics of material interfaces. In this paper, we develop and analyze a Trace finite element method (TraceFEM) for such a surface Stokes problem. TraceFEM relies on finite element spaces defined on a fixed, surface-independent background mesh which consists of shape-regular tetrahedra. Thus, there is no need for surface parametrization or surface fitting with the mesh. The TraceFEM treated here is based on $P_1$ bulk finite elements for both the velocity and the pressure. In order to enforce the velocity vector field to be tangential to the surface we introduce a penalty term. The method is straightforward to implement and has an $O(h^2)$ geometric consistency error, which is of the same order as the approximation error due to the $P_1$--$P_1$ pair for velocity and pressure. We prove stability and optimal order discretization error bounds in the surface $H^1$ and $L^2$ norms. A series of numerical experiments is presented to illustrate certain features of the proposed TraceFEM.

==> kinetic.txt <==
time		ref2			ref3			ref4		ref5
0.00E+00	8.56E+00		1.04E+01		1.08E+01	1.10E+01
1.00E-01	3.87E+00		4.75E+00		4.95E+00	5.01E+00
2.00E-01	2.53E+00		3.02E+00		3.12E+00	3.15E+00
3.00E-01	2.06E+00		2.41E+00		2.47E+00	2.49E+00
4.00E-01	1.87E+00		2.16E+00		2.21E+00	2.22E+00
5.00E-01	1.78E+00		2.05E+00		2.09E+00	2.10E+00
6.00E-01	1.73E+00		2.00E+00		2.04E+00	2.05E+00
7.00E-01	1.70E+00		1.97E+00		2.01E+00	2.02E+00
8.00E-01	1.67E+00		1.96E+00		2.00E+00	2.01E+00
9.00E-01	1.65E+00		1.95E+00		1.99E+00	2.00E+00
1.00E+00	1.64E+00		1.94E+00		1.98E+00	2.00E+00
1.10E+00	1.62E+00		1.93E+00		1.98E+00	2.00E+00
1.20E+00	1.61E+00		1.93E+00		1.98E+00	1.99E+00
1.30E+00	1.59E+00		1.92E+00		1.98E+00	1.99E+00
1.40E+00	1.57E+00		1.92E+00		1.98E+00	1.99E+00
1.50E+00	1.56E+00		1.92E+00		1.98E+00	1.99E+00
1.60E+00	1.55E+00		1.91E+00		1.98E+00	1.99E+00
1.70E+00	1.53E+00		1.91E+00		1.97E+00	1.99E+00
1.80E+00	1.52E+00		1.90E+00		1.97E+00	1.99E+00
1.90E+00	1.50E+00		1.90E+00		1.97E+00	1.99E+00
2.00E+00	1.49E+00		1.89E+00		1.97E+00	1.99E+00
2.10E+00	1.47E+00		1.89E+00		1.97E+00	1.99E+00
2.20E+00	1.46E+00		1.89E+00		1.97E+00	1.99E+00
2.30E+00	1.45E+00		1.88E+00		1.97E+00	1.99E+00
2.40E+00	1.43E+00		1.88E+00		1.97E+00	1.99E+00
2.50E+00	1.42E+00		1.87E+00		1.97E+00	1.99E+00
2.60E+00	1.41E+00		1.87E+00		1.96E+00	1.99E+00
2.70E+00	1.39E+00		1.87E+00		1.96E+00	1.99E+00
2.80E+00	1.38E+00		1.86E+00		1.96E+00	1.99E+00
2.90E+00	1.37E+00		1.86E+00		1.96E+00	1.99E+00
3.00E+00	1.35E+00		1.85E+00		1.96E+00	1.99E+00
3.10E+00	1.34E+00		1.85E+00		1.96E+00	1.99E+00
3.20E+00	1.33E+00		1.85E+00		1.96E+00	1.99E+00
3.30E+00	1.32E+00		1.84E+00		1.96E+00	1.99E+00
3.40E+00	1.30E+00		1.84E+00		1.96E+00	1.99E+00
3.50E+00	1.29E+00		1.84E+00		1.96E+00	1.99E+00
3.60E+00	1.28E+00		1.83E+00		1.95E+00	1.99E+00
3.70E+00	1.27E+00		1.83E+00		1.95E+00	1.99E+00
3.80E+00	1.26E+00		1.82E+00		1.95E+00	1.99E+00
3.90E+00	1.24E+00		1.82E+00		1.95E+00	1.99E+00
4.00E+00	1.23E+00		1.82E+00		1.95E+00	1.98E+00
4.10E+00	1.22E+00		1.81E+00		1.95E+00	1.98E+00
4.20E+00	1.21E+00		1.81E+00		1.95E+00	1.98E+00
4.30E+00	1.20E+00		1.80E+00		1.95E+00	1.98E+00
4.40E+00	1.19E+00		1.80E+00		1.95E+00	1.98E+00
4.50E+00	1.18E+00		1.80E+00		1.95E+00	1.98E+00
4.60E+00	1.17E+00		1.79E+00		1.94E+00	1.98E+00
4.70E+00	1.15E+00		1.79E+00		1.94E+00	1.98E+00
4.80E+00	1.14E+00		1.79E+00		1.94E+00	1.98E+00
4.90E+00	1.13E+00		1.78E+00		1.94E+00	1.98E+00
5.00E+00	1.12E+00		1.78E+00		1.94E+00	1.98E+00


==> test8_alpha.dat <==
alpha L2v H1v   L2p L2vN
0.005	0.0575368	0.702539	0.456792 0.0260405
0.01	0.0380395	0.562679	0.272475 0.0259718
0.05	0.0268588	0.489983	0.0870744 0.0259343
0.1	0.0262878	0.485898	0.0608924 0.025932
0.2	0.0261593	0.484737	0.0499047 0.0259314
0.5	0.0264589	0.485877	0.0475026 0.0259321
0.8	0.0271075	0.48887	0.0507262 0.0259331
1	0.0276912	0.491622	0.0538376 0.0259331
5	0.0515328	0.629804	0.138801 0.025949
10	0.0875716	0.8935	0.231693 0.0259686


==> test8_h.dat <==
level L2v H1v  L2vT L2p
0	2.82989	5.00215	1.82096	1.59078
1	2.41434	5.57388	2.01946	1.38208
2	1.22499	3.83572	1.10424	0.986869
3	0.388036	1.96582	0.362872	0.518333
4	0.107214	0.981866	0.100543	0.187195
5	0.0276912	0.491622	0.0259339	0.0538376
6	0.00699815	0.245409	0.0065371	0.0149951

